Detection of Fe and evidence for TiO in the dayside emission spectrum of WASP-33b

Theoretical studies predict the presence of thermal inversions in the atmosphere of highly irradiated gas giant planets. Recent observations have identified these inversion layers. However, the role of different chemical species in their formation remains unclear. We search for the signature of the thermal inversion agents TiO and Fe in the dayside emission spectrum of the ultra-hot Jupiter WASP-33b. The spectra were obtained with CARMENES and HARPS-N, covering different wavelength ranges. Telluric and stellar absorption lines were removed with SYSREM. We cross-correlated the residual spectra with model spectra to retrieve the signals from the planetary atmosphere. We find evidence for TiO at a significance of 4.9$\mathrm{\sigma}$ with CARMENES. The strength of the TiO signal drops close to the secondary eclipse. No TiO signal is found with HARPS-N. An injection-recovery test suggests that the TiO signal is below the detection level at the wavelengths covered by HARPS-N. The emission signature of Fe is detected with both instruments at significance levels of 5.7$\mathrm{\sigma}$ and 4.5$\mathrm{\sigma}$, respectively. By combining all observations, we obtain a significance level of 7.3$\mathrm{\sigma}$ for Fe. We find the TiO signal at $K_\mathrm{p}$ = $248.0_{-2.5}^{+2.0}$ km s$^{-1}$, which is in disagreement with the Fe detection at $K_\mathrm{p}$ = $225.0_{-3.5}^{+4.0}$ km s$^{-1}$. The $K_\mathrm{p}$ value for Fe is in agreement with prior investigations. The model spectra require different temperature profiles for TiO and Fe to match the observations. We observe a broader line profile for Fe than for TiO. Our results confirm the existence of a temperature inversion layer in the planetary atmosphere. The observed $K_\mathrm{p}$ offset and different strengths of broadening in the line profiles suggest the existence of a TiO-depleted hot spot in the planetary atmosphere.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

